Parallel-R1: Towards Parallel Thinking via Reinforcement Learning

Parallel thinking has emerged as a novel approach for enhancing the reasoning capabilities of large language models (LLMs) by exploring multiple reasoning paths concurrently. However, activating such capabilities through training remains challenging, as existing methods predominantly rely on supervised fine-tuning (SFT) over synthetic data, which encourages teacher-forced imitation rather than exploration and generalization. Different from them, we propose \textbf{Parallel-R1}, the first reinforcement learning (RL) framework that enables parallel thinking behaviors for complex real-world reasoning tasks. Our framework employs a progressive curriculum that explicitly addresses the cold-start problem in training parallel thinking with RL. We first use SFT on prompt-generated trajectories from easier tasks to instill the parallel thinking ability, then transition to RL to explore and generalize this skill on harder problems. Experiments on various math benchmarks, including MATH, AMC23, and AIME, show that Parallel-R1 successfully instills parallel thinking, leading to 8.4% accuracy improvements over the sequential thinking model trained directly on challenging tasks with RL. Further analysis reveals a clear shift in the model's thinking behavior: at an early stage, it uses parallel thinking as an exploration strategy, while in a later stage, it uses the same capability for multi-perspective verification. Most significantly, we validate parallel thinking as a \textbf{mid-training exploration scaffold}, where this temporary exploratory phase unlocks a higher performance ceiling after RL, yielding a 42.9% improvement over the baseline on AIME25. Our model, data, and code will be open-source at https://github.com/zhengkid/Parallel-R1.

==> Figure/raw_data/baseline.csv <==
_step,AIME25
2,0.0
4,0.0
6,0.0
8,0.0
10,0.20833333333333334
12,0.8333333333333334
14,1.25
16,2.7083333333333335
18,2.5
20,3.125
22,4.583333333333333
24,9.166666666666666
26,6.666666666666667
28,6.458333333333334
30,8.333333333333332
32,8.75
34,10.0
36,8.125
38,8.541666666666666
40,9.375
42,8.125
44,8.75
46,7.708333333333334
48,8.75
50,10.833333333333334
52,12.083333333333334
54,9.791666666666666
56,9.791666666666666
58,10.833333333333334
60,10.416666666666668
62,11.458333333333332
64,9.791666666666666
66,8.541666666666666
68,10.416666666666668
70,12.708333333333332
72,11.25
74,12.083333333333334
76,10.208333333333334
78,10.833333333333334
80,11.666666666666666
82,8.125
84,10.208333333333334
86,8.75
88,10.416666666666668
90,10.625
92,9.375
94,10.416666666666668
96,10.625
98,9.583333333333334
100,8.541666666666666
102,10.0
104,10.0
106,10.833333333333334
108,12.916666666666668
110,9.583333333333334
112,10.416666666666668
114,11.041666666666666
116,10.416666666666668
118,10.833333333333334
120,10.833333333333334
122,10.208333333333334
124,12.291666666666666
126,11.041666666666666
128,12.5
130,11.25
132,10.833333333333334
134,9.166666666666666
136,13.750000000000002
138,11.25
140,10.416666666666668
142,11.458333333333332
144,10.208333333333334
146,12.083333333333334
148,8.541666666666666
150,8.541666666666666
152,8.125
154,8.333333333333332
156,10.208333333333334
158,9.375
160,10.0
162,10.625
164,11.458333333333332
166,11.041666666666666
168,10.416666666666668
170,8.125
172,10.0
174,9.166666666666666
176,11.041666666666666
178,8.75
180,9.166666666666666
182,10.625
184,10.0
186,8.75
188,10.208333333333334
190,8.75
192,8.125
194,9.375
196,10.625
198,10.0
200,10.0
202,10.625
204,10.208333333333334
206,11.041666666666666
208,8.75
210,11.25
212,9.166666666666666
214,8.541666666666666
216,10.208333333333334
218,10.625
220,9.583333333333334
222,11.666666666666666
224,11.25
226,11.875
228,11.25
230,11.041666666666666
232,11.25
234,12.083333333333334
236,11.25
238,8.75
240,9.375
242,9.791666666666666
244,10.833333333333334
246,9.583333333333334
248,9.375
250,10.833333333333334
252,12.291666666666666
254,12.083333333333334
256,11.041666666666666
258,12.083333333333334
260,11.458333333333332
262,14.791666666666666
264,12.708333333333332
266,10.833333333333334
268,13.750000000000002
270,11.041666666666666
272,14.583333333333334
274,12.916666666666668
276,12.916666666666668
278,12.083333333333334
280,13.125
282,11.458333333333332
284,12.5
286,12.708333333333332
288,13.541666666666666
290,13.541666666666666
292,15.0
294,10.833333333333334
296,10.625
298,10.833333333333334
300,13.750000000000002
302,13.541666666666666
304,12.708333333333332
306,12.5
308,13.333333333333334
310,11.875
312,12.291666666666666
314,11.25
316,8.125
318,8.541666666666666
320,11.875
322,11.458333333333332
324,11.666666666666666
326,9.791666666666666
328,11.458333333333332
330,12.5
332,13.125
334,11.458333333333332
336,12.5
338,13.125
340,13.125
342,14.374999999999998
344,11.458333333333332
346,12.083333333333334
348,12.5
350,10.833333333333334
352,11.041666666666666
354,12.291666666666666
356,15.0
358,11.041666666666666
360,11.041666666666666
362,12.708333333333332
364,12.916666666666668
366,13.541666666666666
368,12.708333333333332
370,12.916666666666668
372,10.833333333333334
374,13.333333333333334
376,10.625
378,11.458333333333332
380,11.041666666666666
382,11.666666666666666
384,9.583333333333334
386,10.208333333333334
388,11.458333333333332
390,10.833333333333334
392,11.875
394,12.083333333333334
396,11.875
398,12.708333333333332
400,14.583333333333334
402,11.041666666666666
404,13.125
406,12.291666666666666
408,11.875
410,12.5
412,12.291666666666666
414,13.541666666666666
416,12.708333333333332
418,12.916666666666668
420,13.333333333333334
422,12.291666666666666
424,15.0
426,12.916666666666668
428,13.958333333333334
430,15.0
432,14.791666666666666
434,14.374999999999998
436,14.374999999999998
438,13.958333333333334
440,12.916666666666668
442,11.666666666666666
444,14.374999999999998
446,15.0
448,14.166666666666666
450,14.583333333333334
452,15.208333333333332
454,12.708333333333332
456,15.0
458,11.875
460,15.416666666666668
462,14.374999999999998
464,13.125
466,12.916666666666668
468,13.125
470,15.625
472,16.041666666666668
474,13.750000000000002
476,14.791666666666666
478,13.125
480,12.5
482,16.458333333333332
484,12.708333333333332
486,14.166666666666666
488,13.125
490,13.541666666666666
492,12.291666666666666
494,15.416666666666668
496,14.583333333333334
498,15.625
500,15.0
502,17.291666666666668
504,13.750000000000002
506,12.916666666666668
508,13.541666666666666
510,12.291666666666666
512,14.791666666666666
514,15.0
516,13.541666666666666
518,11.25
520,11.875
522,12.083333333333334
524,13.958333333333334
526,14.583333333333334
528,11.875
530,14.374999999999998
532,15.625
534,14.791666666666666
536,15.416666666666668
538,12.5
540,14.583333333333334
542,14.374999999999998
544,13.750000000000002
546,12.708333333333332
548,15.625
550,12.291666666666666
552,13.541666666666666
554,14.166666666666666
556,15.625
558,16.25
560,15.833333333333332
562,13.958333333333334
564,13.333333333333334
566,18.125
568,17.083333333333332
570,17.5
572,16.666666666666664
574,17.916666666666668
576,15.208333333333332
578,16.25
580,17.5
582,13.333333333333334
584,15.208333333333332
586,16.041666666666668
588,16.458333333333332
590,16.041666666666668
592,17.291666666666668
594,17.083333333333332
596,17.5
598,15.833333333333332
600,14.583333333333334
602,17.5
604,15.625
606,17.291666666666668
608,16.25
610,16.458333333333332
612,14.583333333333334
614,14.791666666666666
616,15.833333333333332
618,14.583333333333334
620,18.125
622,14.791666666666666
624,16.25
626,14.791666666666666
628,15.0
630,15.625
632,16.458333333333332
634,15.0
636,14.583333333333334
638,16.458333333333332
640,17.083333333333332
642,15.625
644,15.625
646,17.708333333333336
648,16.875
650,16.041666666666668
652,15.625
654,16.25
656,14.374999999999998
658,14.166666666666666
660,14.583333333333334
662,16.25
664,17.5
666,17.083333333333332
668,16.666666666666664
670,16.458333333333332
672,15.833333333333332
674,16.458333333333332
676,15.833333333333332
678,14.583333333333334
680,15.0
682,15.416666666666668
684,16.25
686,13.541666666666666
688,14.791666666666666
690,16.458333333333332
692,17.083333333333332
694,18.333333333333332
696,15.833333333333332
698,15.208333333333332
700,16.041666666666668


==> Figure/raw_data/manifest.csv <==
name,run,outfile,rows
Baseline,4oz6neks,Figure/raw_data/baseline.csv,350
Stage-1,rlzk6gl3,Figure/raw_data/stage1.csv,100
Stage-2,wpmbcgxr,Figure/raw_data/stage2.csv,175


==> Figure/raw_data/parallel_position_trend.csv <==
step,mean_position
2,0.3901044626954245
4,0.3959630783115065
6,0.38830582282357673
8,0.39916933464556414
10,0.3979323719773284
12,0.39265453379782456
14,0.4010138288347578
16,0.4038708977745008
18,0.3939852084147485
20,0.39635794470983166
22,0.39554414134197835
24,0.39778903391799114
26,0.4000461523325475
28,0.38914497392111663
30,0.39173668832388403
32,0.3960605570291831
34,0.4117905091099577
36,0.4057713860767992
38,0.4084578320669727
40,0.4170666718913055
42,0.4074831378789616
44,0.4244189396359819
46,0.4387226297416651
48,0.41737919554479375
50,0.4354950506434011
52,0.44390990859985296
54,0.43505077263015307
56,0.4310591954125719
58,0.4448452644181498
60,0.4237417669343685
62,0.4546196726547429
64,0.45108751064025154
66,0.45706930332926504
68,0.46293103980482114
70,0.4538910150799959
72,0.4713239078750164
74,0.4697099032392078
76,0.46091381102938245
78,0.45863479923516404
80,0.4756259456847098
82,0.4798807372586435
84,0.4848716807755047
86,0.473508116027653
88,0.46867603013286996
90,0.48687026456558274
92,0.49351380521794036
94,0.5049247582069183
96,0.5111138545898717
98,0.513433310888727
100,0.5069231151099688
102,0.5198110624540251
104,0.5194500594746924
106,0.5253798673366905
108,0.5279543163636448
110,0.5210755072629972
112,0.5313631482909492
114,0.5204633650322826
116,0.5216903573301955
118,0.5134536746110281
120,0.5073306631511243
122,0.5138860204347399
124,0.4910972647278651
126,0.5075806485784027
128,0.5208326757377353
130,0.5149234851365118
132,0.5116731976141983
134,0.5048874250631209
136,0.5342555929423521
138,0.522509955178231
140,0.524109003287558
142,0.5396840624362372
144,0.5359257716301626
146,0.5416396370697184
148,0.5475079034429042
150,0.5581510821244162
152,0.5659769265675655
154,0.5502852584702885
156,0.5763605332087456
158,0.5950637757989135
160,0.5993242032243404
162,0.6085334507576656
164,0.621836329379077
166,0.63496469390879
168,0.6347979614882466
170,0.6561228836897088
172,0.6500523220185045
174,0.6645673112977778
176,0.6718933632892992
178,0.6766160729296564
180,0.673930614096875
182,0.6919560627924819
184,0.6874540607989721
186,0.6859067198478361
188,0.690086603726113
190,0.6971344046285257
192,0.7018439250876709
194,0.6959746896552652
196,0.7033584842091651
198,0.6921087024933816
200,0.6996537382033635
202,0.697924211903835
204,0.6875918418428068
206,0.6937579173395251
208,0.6875840808972761
210,0.7068088051888404
212,0.7074369377064428
214,0.712018664333443
216,0.7112820691279876
218,0.7040292542549844
220,0.7078077382541555
222,0.6976146531568139
224,0.7037935540675785
226,0.6939050056136259
228,0.6949292014719739
230,0.70492133371797
232,0.7076052149739294
234,0.7056191125058278
236,0.6994137047559614
238,0.6904880703012315



==> Figure/raw_data/stage1.csv <==
_step,AIME25,ParallelRatio
2,5.833333333333333,93.78914405010438
4,6.458333333333334,91.12734864300627
6,6.875000000000001,89.30062630480167
8,6.875000000000001,86.79540709812107
10,9.375,84.13361169102296
12,10.416666666666668,81.83716075156576
14,10.208333333333334,75.36534446764091
16,11.458333333333332,69.72860125260961
18,9.583333333333334,66.7536534446764
20,10.416666666666668,63.36116910229646
22,10.208333333333334,58.55949895615866
24,11.25,60.125260960334025
26,10.0,58.037578288100214
28,11.666666666666666,53.07933194154488
30,10.0,50.10438413361169
32,11.666666666666666,48.48643006263048
34,12.916666666666668,48.59081419624217
36,14.791666666666666,45.8768267223382
38,13.541666666666666,44.15448851774531
40,13.958333333333334,43.371607515657615
42,10.0,45.72025052192067
44,13.958333333333334,43.945720250521916
46,13.541666666666666,42.48434237995824
48,15.208333333333332,37.004175365344466
50,14.374999999999998,36.16910229645094
52,12.708333333333332,35.54279749478079
54,15.0,36.012526096033405
56,15.0,31.941544885177453
58,13.958333333333334,30.48016701461378
60,13.333333333333334,34.39457202505219
62,15.416666666666668,38.25678496868476
64,12.916666666666668,37.682672233820455
66,15.0,38.04801670146138
68,13.750000000000002,36.430062630480165
70,13.750000000000002,38.67432150313152
72,15.0,43.110647181628394
74,15.0,44.363256784968684
76,13.333333333333334,45.19832985386221
78,15.416666666666668,43.580375782881006
80,13.750000000000002,47.233820459290186
82,15.833333333333332,52.34864300626305
84,15.625,51.2526096033403
86,14.374999999999998,54.17536534446764
88,15.833333333333332,50.41753653444676
90,16.458333333333332,53.5490605427975
92,13.541666666666666,55.741127348643005
94,14.374999999999998,55.53235908141963
96,15.833333333333332,56.31524008350731
98,15.833333333333332,51.46137787056367
100,15.416666666666668,54.80167014613778
102,17.083333333333332,56.26304801670147
104,15.208333333333332,55.01043841336117
106,14.166666666666666,53.444676409185796
108,15.625,54.48851774530271
110,13.958333333333334,60.5427974947808
112,15.625,64.03966597077245
114,17.083333333333332,63.569937369519835
116,16.25,62.63048016701461
118,17.5,63.77870563674322
120,13.750000000000002,66.64926931106471
122,14.166666666666666,68.0062630480167
124,13.125,66.17954070981212
126,14.166666666666666,65.44885177453027
128,16.25,65.29227557411274
130,15.416666666666668,65.34446764091858
132,15.625,66.70146137787056
134,16.458333333333332,66.9624217118998
136,15.833333333333332,67.11899791231733
138,15.625,65.34446764091858
140,16.25,67.48434237995825
142,15.416666666666668,67.90187891440502
144,15.625,65.29227557411274
146,17.083333333333332,62.78705636743215
148,18.333333333333332,58.92484342379958
150,17.083333333333332,63.04801670146137
152,15.208333333333332,65.39665970772442
154,15.833333333333332,66.07515657620043
156,16.875,63.15240083507307
158,16.041666666666668,61.79540709812108
160,17.708333333333336,61.22129436325678
162,18.125,61.012526096033405
164,18.75,57.881002087682674
166,17.083333333333332,56.36743215031316
168,15.625,53.86221294363257
170,16.666666666666664,57.41127348643006
172,14.374999999999998,60.38622129436325
174,17.083333333333332,62.99582463465553
176,17.083333333333332,63.15240083507307
178,15.208333333333332,62.734864300626306
180,16.041666666666668,63.77870563674322
182,16.458333333333332,66.12734864300627
184,14.791666666666666,68.78914405010438
186,18.125,68.52818371607515
188,17.5,69.67640918580375
190,19.375,69.20668058455115
192,15.833333333333332,71.13778705636743
194,20.208333333333332,71.71189979123173
196,16.666666666666664,72.59916492693111
198,18.958333333333332,73.95615866388309
200,17.916666666666668,70.25052192066806


==> Figure/raw_data/stage2.csv <==
_step,AIME25,ParallelRatio
2,15.208333333333332,
4,16.875,71.3465553235908
6,16.25,
8,18.541666666666668,70.77244258872652
10,17.708333333333336,
12,18.958333333333332,
14,18.75,
16,18.333333333333332,
18,20.208333333333332,
20,18.125,
22,17.083333333333332,66.91022964509395
24,18.541666666666668,
26,20.625,64.77035490605428
28,19.375,
30,17.5,
32,18.541666666666668,
34,19.375,
36,18.333333333333332,61.11691022964509
38,19.791666666666664,
40,18.125,
42,16.875,55.79331941544885
44,18.958333333333332,
46,19.583333333333332,
48,12.916666666666668,
50,20.833333333333336,
52,18.541666666666668,
54,11.458333333333332,
56,14.583333333333334,
58,13.750000000000002,38.72651356993737
60,14.791666666666666,37.21294363256785
62,18.541666666666668,38.93528183716075
64,11.666666666666666,
66,16.041666666666668,
68,12.916666666666668,29.331941544885176
70,18.958333333333332,
72,21.875,
74,20.625,7.515657620041753
76,21.875,
78,21.875,
80,20.833333333333336,2.2964509394572024
82,21.041666666666668,1.7745302713987474
84,21.875,
86,22.5,
88,20.0,
90,22.5,0.8350730688935281
92,20.208333333333332,
94,22.5,0.7828810020876826
96,21.666666666666668,0.7828810020876826
98,22.708333333333332,
100,20.833333333333336,
102,20.833333333333336,0.6784968684759917
104,21.25,0.6263048016701461
106,20.0,0.46972860125260957
108,22.5,0.6263048016701461
110,21.25,
112,21.458333333333332,
114,20.0,0.5219206680584552
116,21.666666666666668,
118,23.333333333333332,
120,21.875,
122,22.083333333333332,
124,22.291666666666668,
126,20.833333333333336,0.2609603340292276
128,22.083333333333332,0.5219206680584552
130,21.458333333333332,
132,21.666666666666668,0.41753653444676403
134,18.75,0.6263048016701461
136,20.208333333333332,
138,21.666666666666668,
140,21.25,0.5741127348643006
142,21.25,
144,21.25,
146,21.458333333333332,
148,21.875,
150,22.708333333333332,0.6263048016701461
152,22.291666666666668,
154,19.166666666666668,
156,21.041666666666668,0.5741127348643006
158,21.041666666666668,
160,20.208333333333332,0.6784968684759917
162,21.25,0.5741127348643006
164,21.041666666666668,
166,21.25,
168,23.125,
170,22.916666666666664,
172,21.666666666666668,
174,22.5,0.6263048016701461
176,21.666666666666668,
178,22.083333333333332,
180,22.708333333333332,0.46972860125260957
182,23.75,
184,21.458333333333332,0.5219206680584552
186,22.916666666666664,0.6263048016701461
188,22.708333333333332,0.5741127348643006
190,23.541666666666668,0.5219206680584552
192,21.875,0.41753653444676403
194,21.875,
196,20.208333333333332,0.41753653444676403
198,22.083333333333332,
200,21.458333333333332,
202,22.5,
204,22.708333333333332,0.46972860125260957
206,20.625,0.41753653444676403
208,23.958333333333336,
210,22.708333333333332,
212,21.666666666666668,
214,22.916666666666664,
216,21.25,
218,21.041666666666668,0.2609603340292276
220,22.291666666666668,
222,22.916666666666664,
224,22.291666666666668,
226,22.916666666666664,0.20876826722338201
228,22.5,0.31315240083507306
230,22.083333333333332,
232,22.083333333333332,
234,22.083333333333332,
236,24.375,
238,21.666666666666668,0.20876826722338201
240,20.833333333333336,0.31315240083507306
242,20.416666666666668,
244,21.041666666666668,0.2609603340292276
246,20.208333333333332,
248,21.25,0.31315240083507306
250,22.291666666666668,0.052192066805845504
252,21.041666666666668,
254,23.125,0.15657620041753653
256,22.5,0.46972860125260957
258,22.708333333333332,
260,22.5,0.2609603340292276
262,21.25,
264,21.875,
266,22.916666666666664,0.41753653444676403
268,22.708333333333332,
270,22.5,
272,23.125,
274,21.458333333333332,
276,20.208333333333332,0.2609603340292276
278,20.625,0.15657620041753653
280,21.875,
282,20.208333333333332,
284,20.625,
286,22.083333333333332,
288,23.333333333333332,0.5219206680584552
290,22.291666666666668,0.15657620041753653
292,21.25,
294,20.416666666666668,0.20876826722338201
296,21.666666666666668,
298,23.541666666666668,
300,23.125,0.31315240083507306
302,21.875,
304,22.916666666666664,0.15657620041753653
306,22.291666666666668,0.31315240083507306
308,22.916666666666664,
310,22.5,
312,21.875,
314,22.708333333333332,
316,23.75,
318,24.791666666666668,0.052192066805845504
320,20.833333333333336,0.10438413361169101
322,22.083333333333332,
324,25.624999999999996,
326,21.666666666666668,0.10438413361169101
328,21.041666666666668,
330,23.541666666666668,
332,22.916666666666664,
334,21.041666666666668,
336,22.083333333333332,
338,23.75,
340,23.958333333333336,
342,21.25,
344,22.708333333333332,0.15657620041753653
346,24.166666666666668,0.15657620041753653
348,21.041666666666668,0.2609603340292276
350,23.333333333333332,0.10438413361169101


==> Figure/raw_data/val-core_APO_AIME25_acc_mean_16__ALL.csv <==
_step,accuracy_pct,run
0,17.917,Parallel-schedule-then-acc
2,15.208333333333332,Parallel-schedule-then-acc
4,16.875,Parallel-schedule-then-acc
6,16.25,Parallel-schedule-then-acc
8,18.541666666666668,Parallel-schedule-then-acc
10,17.708333333333336,Parallel-schedule-then-acc
12,18.958333333333332,Parallel-schedule-then-acc
14,18.75,Parallel-schedule-then-acc
16,18.333333333333332,Parallel-schedule-then-acc
18,20.208333333333332,Parallel-schedule-then-acc
20,18.125,Parallel-schedule-then-acc
22,17.083333333333332,Parallel-schedule-then-acc
24,18.541666666666668,Parallel-schedule-then-acc
26,20.625,Parallel-schedule-then-acc
28,19.375,Parallel-schedule-then-acc
30,17.5,Parallel-schedule-then-acc
32,18.541666666666668,Parallel-schedule-then-acc
34,19.375,Parallel-schedule-then-acc
36,18.333333333333332,Parallel-schedule-then-acc
38,19.791666666666664,Parallel-schedule-then-acc
40,18.125,Parallel-schedule-then-acc
42,16.875,Parallel-schedule-then-acc
44,18.958333333333332,Parallel-schedule-then-acc
46,19.583333333333332,Parallel-schedule-then-acc
48,12.916666666666668,Parallel-schedule-then-acc
50,20.833333333333336,Parallel-schedule-then-acc
52,18.541666666666668,Parallel-schedule-then-acc
54,11.458333333333332,Parallel-schedule-then-acc
56,14.583333333333334,Parallel-schedule-then-acc
58,13.750000000000002,Parallel-schedule-then-acc
60,14.791666666666666,Parallel-schedule-then-acc
62,18.541666666666668,Parallel-schedule-then-acc
64,11.666666666666666,Parallel-schedule-then-acc
66,16.041666666666668,Parallel-schedule-then-acc
68,12.916666666666668,Parallel-schedule-then-acc
70,18.958333333333332,Parallel-schedule-then-acc
72,21.875,Parallel-schedule-then-acc
74,20.625,Parallel-schedule-then-acc
76,21.875,Parallel-schedule-then-acc
78,21.875,Parallel-schedule-then-acc
80,20.833333333333336,Parallel-schedule-then-acc
82,21.041666666666668,Parallel-schedule-then-acc
84,21.875,Parallel-schedule-then-acc
86,22.5,Parallel-schedule-then-acc
88,20.0,Parallel-schedule-then-acc
90,22.5,Parallel-schedule-then-acc
92,20.208333333333332,Parallel-schedule-then-acc
94,22.5,Parallel-schedule-then-acc
96,21.666666666666668,Parallel-schedule-then-acc
98,22.708333333333332,Parallel-schedule-then-acc
100,20.833333333333336,Parallel-schedule-then-acc
102,20.833333333333336,Parallel-schedule-then-acc
104,21.25,Parallel-schedule-then-acc
106,20.0,Parallel-schedule-then-acc
108,22.5,Parallel-schedule-then-acc
110,21.25,Parallel-schedule-then-acc
112,21.458333333333332,Parallel-schedule-then-acc
114,20.0,Parallel-schedule-then-acc
116,21.666666666666668,Parallel-schedule-then-acc
118,23.333333333333332,Parallel-schedule-then-acc
120,21.875,Parallel-schedule-then-acc
122,22.083333333333332,Parallel-schedule-then-acc
124,22.291666666666668,Parallel-schedule-then-acc
126,20.833333333333336,Parallel-schedule-then-acc
128,22.083333333333332,Parallel-schedule-then-acc
130,21.458333333333332,Parallel-schedule-then-acc
132,21.666666666666668,Parallel-schedule-then-acc
134,18.75,Parallel-schedule-then-acc
136,20.208333333333332,Parallel-schedule-then-acc
138,21.666666666666668,Parallel-schedule-then-acc
140,21.25,Parallel-schedule-then-acc
142,21.25,Parallel-schedule-then-acc
144,21.25,Parallel-schedule-then-acc
146,21.458333333333332,Parallel-schedule-then-acc
148,21.875,Parallel-schedule-then-acc
150,22.708333333333332,Parallel-schedule-then-acc
152,22.291666666666668,Parallel-schedule-then-acc
154,19.166666666666668,Parallel-schedule-then-acc
156,21.041666666666668,Parallel-schedule-then-acc
158,21.041666666666668,Parallel-schedule-then-acc
160,20.208333333333332,Parallel-schedule-then-acc
162,21.25,Parallel-schedule-then-acc
164,21.041666666666668,Parallel-schedule-then-acc
166,21.25,Parallel-schedule-then-acc
168,23.125,Parallel-schedule-then-acc
170,22.916666666666664,Parallel-schedule-then-acc
172,21.666666666666668,Parallel-schedule-then-acc
174,22.5,Parallel-schedule-then-acc
176,21.666666666666668,Parallel-schedule-then-acc
178,22.083333333333332,Parallel-schedule-then-acc
180,22.708333333333332,Parallel-schedule-then-acc
182,23.75,Parallel-schedule-then-acc
184,21.458333333333332,Parallel-schedule-then-acc
186,22.916666666666664,Parallel-schedule-then-acc
188,22.708333333333332,Parallel-schedule-then-acc
190,23.541666666666668,Parallel-schedule-then-acc
192,21.875,Parallel-schedule-then-acc
194,21.875,Parallel-schedule-then-acc
196,20.208333333333332,Parallel-schedule-then-acc
198,22.083333333333332,Parallel-schedule-then-acc
200,21.458333333333332,Parallel-schedule-then-acc
202,22.5,Parallel-schedule-then-acc
204,22.708333333333332,Parallel-schedule-then-acc
206,20.625,Parallel-schedule-then-acc
208,23.958333333333336,Parallel-schedule-then-acc
210,22.708333333333332,Parallel-schedule-then-acc
212,21.666666666666668,Parallel-schedule-then-acc
214,22.916666666666664,Parallel-schedule-then-acc
216,21.25,Parallel-schedule-then-acc
218,21.041666666666668,Parallel-schedule-then-acc
220,22.291666666666668,Parallel-schedule-then-acc
222,22.916666666666664,Parallel-schedule-then-acc
224,22.291666666666668,Parallel-schedule-then-acc
226,22.916666666666664,Parallel-schedule-then-acc
228,22.5,Parallel-schedule-then-acc
230,22.083333333333332,Parallel-schedule-then-acc
232,22.083333333333332,Parallel-schedule-then-acc
234,22.083333333333332,Parallel-schedule-then-acc
236,24.375,Parallel-schedule-then-acc
238,21.666666666666668,Parallel-schedule-then-acc
240,20.833333333333336,Parallel-schedule-then-acc
242,20.416666666666668,Parallel-schedule-then-acc
244,21.041666666666668,Parallel-schedule-then-acc
246,20.208333333333332,Parallel-schedule-then-acc
248,21.25,Parallel-schedule-then-acc
250,22.291666666666668,Parallel-schedule-then-acc
252,21.041666666666668,Parallel-schedule-then-acc
254,23.125,Parallel-schedule-then-acc
256,22.5,Parallel-schedule-then-acc
258,22.708333333333332,Parallel-schedule-then-acc
260,22.5,Parallel-schedule-then-acc
262,21.25,Parallel-schedule-then-acc
264,21.875,Parallel-schedule-then-acc
266,22.916666666666664,Parallel-schedule-then-acc
268,22.708333333333332,Parallel-schedule-then-acc
270,22.5,Parallel-schedule-then-acc
272,23.125,Parallel-schedule-then-acc
274,21.458333333333332,Parallel-schedule-then-acc
276,20.208333333333332,Parallel-schedule-then-acc
278,20.625,Parallel-schedule-then-acc
280,21.875,Parallel-schedule-then-acc
282,20.208333333333332,Parallel-schedule-then-acc
284,20.625,Parallel-schedule-then-acc
286,22.083333333333332,Parallel-schedule-then-acc
288,23.333333333333332,Parallel-schedule-then-acc
290,22.291666666666668,Parallel-schedule-then-acc
292,21.25,Parallel-schedule-then-acc
294,20.416666666666668,Parallel-schedule-then-acc
296,21.666666666666668,Parallel-schedule-then-acc
298,23.541666666666668,Parallel-schedule-then-acc
300,23.125,Parallel-schedule-then-acc
302,21.875,Parallel-schedule-then-acc
304,22.916666666666664,Parallel-schedule-then-acc
306,22.291666666666668,Parallel-schedule-then-acc
308,22.916666666666664,Parallel-schedule-then-acc
310,22.5,Parallel-schedule-then-acc
312,21.875,Parallel-schedule-then-acc
314,22.708333333333332,Parallel-schedule-then-acc
316,23.75,Parallel-schedule-then-acc
318,24.791666666666668,Parallel-schedule-then-acc
320,20.833333333333336,Parallel-schedule-then-acc
322,22.083333333333332,Parallel-schedule-then-acc
324,25.624999999999996,Parallel-schedule-then-acc
326,21.666666666666668,Parallel-schedule-then-acc
328,21.041666666666668,Parallel-schedule-then-acc
330,23.541666666666668,Parallel-schedule-then-acc
332,22.916666666666664,Parallel-schedule-then-acc
334,21.041666666666668,Parallel-schedule-then-acc
336,22.083333333333332,Parallel-schedule-then-acc
338,23.75,Parallel-schedule-then-acc
340,23.958333333333336,Parallel-schedule-then-acc
342,21.25,Parallel-schedule-then-acc
344,22.708333333333332,Parallel-schedule-then-acc
346,24.166666666666668,Parallel-schedule-then-acc
348,21.041666666666668,Parallel-schedule-then-acc
350,23.333333333333332,Parallel-schedule-then-acc


==> Figure/raw_data/val-core_APO_AIME25_acc_mean_16__BASELINE__Baseline-GRPO.csv <==
_step,accuracy_pct,baseline
0,14.8,Baseline-GRPO
350,14.8,Baseline-GRPO


==> Figure/raw_data/val-core_APO_AIME25_acc_mean_16__BASELINE__Parallel-R1-Structure__S2_.csv <==
_step,accuracy_pct,baseline
0,19.0,Parallel-R1-Structure (S2)
350,19.0,Parallel-R1-Structure (S2)


==> Figure/raw_data/val-core_APO_AIME25_acc_mean_16__Parallel-schedule-then-acc.csv <==
_step,accuracy_pct
0,17.917
2,15.208333333333332
4,16.875
6,16.25
8,18.541666666666668
10,17.708333333333336
12,18.958333333333332
14,18.75
16,18.333333333333332
18,20.208333333333332
20,18.125
22,17.083333333333332
24,18.541666666666668
26,20.625
28,19.375
30,17.5
32,18.541666666666668
34,19.375
36,18.333333333333332
38,19.791666666666664
40,18.125
42,16.875
44,18.958333333333332
46,19.583333333333332
48,12.916666666666668
50,20.833333333333336
52,18.541666666666668
54,11.458333333333332
56,14.583333333333334
58,13.750000000000002
60,14.791666666666666
62,18.541666666666668
64,11.666666666666666
66,16.041666666666668
68,12.916666666666668
70,18.958333333333332
72,21.875
74,20.625
76,21.875
78,21.875
80,20.833333333333336
82,21.041666666666668
84,21.875
86,22.5
88,20.0
90,22.5
92,20.208333333333332
94,22.5
96,21.666666666666668
98,22.708333333333332
100,20.833333333333336
102,20.833333333333336
104,21.25
106,20.0
108,22.5
110,21.25
112,21.458333333333332
114,20.0
116,21.666666666666668
118,23.333333333333332
120,21.875
122,22.083333333333332
124,22.291666666666668
126,20.833333333333336
128,22.083333333333332
130,21.458333333333332
132,21.666666666666668
134,18.75
136,20.208333333333332
138,21.666666666666668
140,21.25
142,21.25
144,21.25
146,21.458333333333332
148,21.875
150,22.708333333333332
152,22.291666666666668
154,19.166666666666668
156,21.041666666666668
158,21.041666666666668
160,20.208333333333332
162,21.25
164,21.041666666666668
166,21.25
168,23.125
170,22.916666666666664
172,21.666666666666668
174,22.5
176,21.666666666666668
178,22.083333333333332
180,22.708333333333332
182,23.75
184,21.458333333333332
186,22.916666666666664
188,22.708333333333332
190,23.541666666666668
192,21.875
194,21.875
196,20.208333333333332
198,22.083333333333332
200,21.458333333333332
202,22.5
204,22.708333333333332
206,20.625
208,23.958333333333336
210,22.708333333333332
212,21.666666666666668
214,22.916666666666664
216,21.25
218,21.041666666666668
220,22.291666666666668
222,22.916666666666664
224,22.291666666666668
226,22.916666666666664
228,22.5
230,22.083333333333332
232,22.083333333333332
234,22.083333333333332
236,24.375
238,21.666666666666668
240,20.833333333333336
242,20.416666666666668
244,21.041666666666668
246,20.208333333333332
248,21.25
250,22.291666666666668
252,21.041666666666668
254,23.125
256,22.5
258,22.708333333333332
260,22.5
262,21.25
264,21.875
266,22.916666666666664
268,22.708333333333332
270,22.5
272,23.125
274,21.458333333333332
276,20.208333333333332
278,20.625
280,21.875
282,20.208333333333332
284,20.625
286,22.083333333333332
288,23.333333333333332
290,22.291666666666668
292,21.25
294,20.416666666666668
296,21.666666666666668
298,23.541666666666668
300,23.125
302,21.875
304,22.916666666666664
306,22.291666666666668
308,22.916666666666664
310,22.5
312,21.875
314,22.708333333333332
316,23.75
318,24.791666666666668
320,20.833333333333336
322,22.083333333333332
324,25.624999999999996
326,21.666666666666668
328,21.041666666666668
330,23.541666666666668
332,22.916666666666664
334,21.041666666666668
336,22.083333333333332
338,23.75
340,23.958333333333336
342,21.25
344,22.708333333333332
346,24.166666666666668
348,21.041666666666668
350,23.333333333333332

